Rethinking Arithmetic for Deep Neural Networks

We consider efficiency in the implementation of deep neural networks. Hardware accelerators are gaining interest as machine learning becomes one of the drivers of high-performance computing. In these accelerators, the directed graph describing a neural network can be implemented as a directed graph describing a Boolean circuit. We make this observation precise, leading naturally to an understanding of practical neural networks as discrete functions, and show that so-called binarised neural networks are functionally complete. In general, our results suggest that it is valuable to consider Boolean circuits as neural networks, leading to the question of which circuit topologies are promising. We argue that continuity is central to generalisation in learning, explore the interaction between data coding, network topology, and node functionality for continuity, and pose some open questions for future research. As a first step to bridging the gap between continuous and Boolean views of neural network accelerators, we present some recent results from our work on LUTNet, a novel Field-Programmable Gate Array inference approach. Finally, we conclude with additional possible fruitful avenues for research bridging the continuous and discrete views of neural networks.

==> err_area.txt <==
%\shortstack{ReBNe\\Pruned}		                2LUT		                                    4LUT		                            6LUT
RPerr	RPLUT   RerrbarU    RerrbarL    2Lerr   2LLUT	2errbarU    2errbarL    4Lerr   4LLUT	4errbarU	4errbarL	6Lerr   6LLUT   6errbarU	6errbarL
15.65	511494	0.223589977	0.223589977	15.04	505107	0.167942988	0.167942988	15.13	497606	0.074948893	0.074948893	15.08	500000	0.098018597	0.098018597
16.16	332339	0.072294442	0.072294442	15.5	325959	0.175097182	0.175097182	15.28	328041	0.225553017	0.225553017	15.38	415529	0.245060401	0.245060401
16.86	290026	0.113609634	0.113609634	15.7	260616	0.27063541	0.27063541	15.42	291349	0.297436559	0.297436559	15.64	381658	0.188038071	0.188038071
17.13	226601	0.288312082	0.288312082	16.05	205740	0.17631288	0.17631288	15.89	246044	0.226417786	0.226417786	15.77	280154	0.169960474	0.169960474
17.93	196117	0.102816033	0.102816033	16.44	176833	0.1773922	0.1773922	16.06	191405	0.088670476	0.088670476	15.97	235757	0.216946181	0.216946181
18.64	168237	0.192173897	0.192173897	17.09	151876	0.335290096	0.335290096	16.6	160905	0.190009628	0.190009628	16.54	194318	0.091446039	0.091446039
19.12	156996	0.295674161	0.295674161	17.53	141257	0.22815741	0.22815741	16.85	145782	0.241228614	0.241228614	16.94	175287	0.126373749	0.126373749

